Gradient Reversal Against Discrimination

No methods currently exist for making arbitrary neural networks fair. In this work we introduce GRAD, a new and simplified method to producing fair neural networks that can be used for auto-encoding fair representations or directly with predictive networks. It is easy to implement and add to existing architectures, has only one (insensitive) hyper-parameter, and provides improved individual and group fairness. We use the flexibility of GRAD to demonstrate multi-attribute protection.

==> results/lambda_robust.csv <==
lambda,GRAD_pred_german_acc,GRAD_pred_german_discrim,GRAD_pred_german_cons,GRAD_pred_adult_acc,GRAD_pred_adult_discrim,GRAD_pred_adult_cons,GRAD_pred_hh_acc,GRAD_pred_hh_discrim,GRAD_pred_hh_cons,GRAD_pred_di_acc,GRAD_pred_di_discrim,GRAD_pred_di_cons
0,0.75,0.3863,0.6945,0.7022,0.0754,0.8168,0.8506,0.0567,0.973,0.6286,0.0418,0.6464
1,0.715,0.1371799328,0.769,0.7162018592,0.0015050438,0.9163973735,0.8492286828,0.0007795058,0.9995999322,0.631079886,2.64E-05,0.691736268
5,0.6999999905,0.0904877766,0.8705,0.7545152724,0.0019042634,0.9982005312,0.8491947787,0,1,0.623661197,0.000110685,0.732809276
10,0.6650000095,0.0479666319,0.803,0.7531208501,0.01463504,0.9762121883,0.8491608747,3.99E-05,0.9999593151,0.626805542,2.60E-06,0.691421834
20,0.6899999976,0.069285135,0.615,0.7511288182,0.0083493529,0.9814077025,0.8491947787,0,1,0.623120763,0.002756635,0.714007075
50,0.6350000095,0.0031282586,0.953,0.7542496682,9.42E-05,0.9995949535,0.8491608747,3.99E-05,0.9999491439,0.587304707,0.003744149,0.70735482
75,0.6899999905,0.0261846831,0.827,0.753054449,3.24E-05,0.995312085,0.8491947787,0,1,0.581654712,2.24E-05,0.70756608
100,0.675,0.0006,0.9705,0.7543,0,1,0.8491947787,7.00E-04,0.9999,0.584406014,0.002011233,0.753837084
500,0.6949999952,0.008592468,0.903,0.7508632137,2.14E-05,0.9972775564,0.8493,7.98E-05,0.9999627055,0.576053847,0.003555348,0.746349612
1000,0.6600000048,0.074962345,0.773,0.7543160692,0,1,0.8491947787,0,1,0.579984278,0.00832279,0.76314238
2000,0.625,0.0152937087,0.7355,0.7545816735,0.0012633232,0.9993957503,0.8491947787,0,1,0.576692542,0.000294327,0.725061413
